Dynamic modeling of wing-assisted inclined running with a morphing multi-modal robot

Robot designs can take many inspirations from nature, where there are many examples of highly resilient and fault-tolerant locomotion strategies to navigate complex terrains by using multi-functional appendages. For example, Chukar and Hoatzin birds can repurpose their wings for quadrupedal walking and wing-assisted incline running (WAIR) to climb steep surfaces. We took inspiration from nature and designed a morphing robot with multi-functional thruster-wheel appendages that allows the robot to change its mode of locomotion by transforming into a rover, quad-rotor, mobile inverted pendulum (MIP), and other modes. In this work, we derive a dynamic model and formulate a nonlinear model predictive controller to perform WAIR to showcase the unique capabilities of our robot. We implemented the model and controller in a numerical simulation and experiments to show their feasibility and the capabilities of our transforming multi-modal robot.

==> unused.txt <==

Using the linearized form of \eqref{eq:nonlinear_model_2d}, the discrete time model can be derived using Tustin's approximation, as follows:
%
\begin{equation}
\begin{aligned}
    \vect{x}_{k+1} &= \vect{A}_d \, \vect{x}_{k} + \vect{B}_d \, \vect{u}_{k} \\
    \vect{A}_d &= \left( \alpha \vect{I} - \vect{A} \right)^{-1} \left( \alpha \vect{I} + \vect{A} \right) \\
    \vect{B}_d &= \left( \alpha \vect{I} - \vect{A} \right)^{-1} \vect{B},
\end{aligned} 
\label{eq:discrete_model}
\end{equation}   
%
where $\alpha = 1/\Delta t$, $\Delta t$ is the controller time step, $\vect{x}_{k} = \vect{x}(t_k)$, $\vect{u}_{k} = \vect{u}(t_k)$, and $t_k$ is the discrete time at discrete step $k$. 
